Simultaneous MITSuME gRI monitoring of S5 0716+714

We present results of our intra-night optical flux monitoring observations of S5 0716+714 done simultaneously in gRI filters. The observations were done using Multicolor Imaging Telescopes for Survey and Monstrous Explosions (MITSuME) instrument on the 50 cm telescope at the Okayama Astrophysical Observatory over 30 nights between 11 March 2008 and 8 May 2008. Of these 30 nights, 22 nights have continuous (without any break) observations with duration ranging from 1 to 6 hours and hence were considered for intra-night optical variability (INOV). In total we have 4888 datapoints which were simultaneous in gR and I filters. Of the 22 nights considered for INOV, the object showed flux variability on 19 nights with the amplitude of variability in the I-band ranging from ~4% to ~55%. The duty cycle for INOV was thus found to be 83%. No time lag between different bands was noticed on most of the nights, except for 3 nights where the variation in g was found to lead that of the I band by 0.3 to 1.5 hrs. On inter-night timescales, no lag was found between g and I bands. On inter-night timescales as well as intra-night timescales on most of the nights, the amplitude of variability was found to increase toward shorter wavelengths. The flux variations in the different bands were not achromatic, with the blazar tending to become bluer when brighter both on inter-night and intra-night timescales; and this might be attributed to the larger amplitude variation at shorter wavelengths. A clear periodic variation of 3.3 hrs was found on 1 April 2008 and a hint for another possible periodic variability of 4 hrs was found on 31 March 2008. During our 30 days of observations over a 2 month period the source has varied with an amplitude of variability as large as ~80%.

==> Referee_response.txt <==
                                                         Date: 11 June 2009

Editor,
MNRAS

We are hereby submitting a revised version of our manuscript "Simultaneous
MITSuME GR_CI_C monitoring of S5 0716+714" by C. S. Stalin, 
K. S. Kawabata, M. Uemura, M. Yoshida, N. Kawai, K. Yanagisawa, Y. Shimizu, 
D. Kuroda, S. Nagayama and H. Toda

We thank the referee for his support for publication of our paper with
moderate modifications. 

We have made changes to the manuscript to address the points raised by the
referee, and a description of the changes made are noted following each
of the referee's comments and labelled RESPONSE. Also, we have highlighted
the changed sections in the text with bold typeface. As we have now addressed
most of the concerns of the referee, we trust that this version will
be found acceptable to MNRAS.

---------------------------------------------------------------------------

Reviewer's Comments:

Comments to the Author
This paper presents interesting data on short-timescale variations in 
S5 0716+71.  Although the finding of a bluer-when-brighter trend in this 
source is not new, I think the data deserves publication. However, a somewhat 
more elaborate discussion about the the meaning of the data for the various 
models to explain fast variations would be desirable and should be added. 

RESPONSE: We have now included one last para in the section Summary, discussing
          our observations with respect to the various models of AGN variability


Several of the models under discussion are mentioned in the text, but none the 
has been discussed in detail. There are several questions which might be 
addressed, e.g.: As far as I understand the bluer-when-brighter trend is 
consistent with the "standard" models for blazar variability, but this trend is
only seen for the INOV, not on inter-night timescales.  Furthermore, a 
non-existing time-lag between the various bands seem to support a geometrical 
model for the origin of the variations.

RESPONSE: A new paragraph is now included in the Summary section. This section
          discusses our observations with respect to the various available
	  models of variability.
          

I have some questions about the usage of the various tools for the data 
analysis.  Perhaps some comments on the questions should be added to the paper.
E.g.: 
* Why is the variability criterion given in section 3.1 only applied to 
  I-band. Why are not all bands checked?  On 29/04/2008, only I band fulfills 
  the variability criterion (and only weakly, see also the SF - if determined 
  with I-band data, see below). In my eyes a correlation analysis between the 
  variable I band and the non-variable g and R band is not meaningful (and the 
  DCF plot seems to confirm this!). 

RESPONSE: Variability criterion is applied to the I-band, as it has the lowest
          error among the three bands.  This is now mentioned in the text.
          We also checked for variability in the other bands as well and
          the results of this check is also now mentioned in the text.

* Are the values of sigma(Q-C) and sigma (C-K) in table 1 exact? It seems so, 
  when comparing with the values of C in table 2.

RESPONSE: They are the exact values.

* For the proper determination of quasi-peridocities several cycles have to  
  be observed. Clearly, that is very difficult with just one optical 
  telescope. Hence, one should be very careful with statements about 
  quasi-periodicities. Looking at the DLCs and SFs, I see only on 01/04 a 
  clear evidence for these quasi-periodicities - perhaps also on 31/03, but 
  not on the other days. (Would it be possible to combine the data on 31/03 
  and 01/04 for the SF analysis?) 

RESPONSE: We agree with the referee that for clear claims of periodicities,
          we need to observe for more than one cycles. We hope to plan
          in any further observations of this sort. We also did a SF analysis
          by combining the 31/03 and 01/04 data. However, we found that the
          resulting SF was not proper due to the large gap in the above two
          data sets.

To me, it is not necessary to present all of the DCFs and SFs - just show 
examples (the meaningful ones).

RESPONSE: We have now not shown all the SFs and DCFs. Instead now we show
          6 examples of SF and DCF each.

Some minor points:
* there are several typos in the text, eg. an additional equal sign in Eq. 8, 
  in the caption of table 1, or in the summary (under (ii)), ...

RESPONSE: The complete text has now been carefully checked for typos

* I would prefer that the order of the light curves is left to right and top 
  to bottom (not bottom to top as it is now).

RESPONSE: The order of the lightcures are now changed as suggested by the 
          referee

* in some light curves the scale is too small (e.g. 03/04/2008), so that not 
  all data points are visible.

RESPONSE: Corrected

* the symbols indicating the bands are too small - enlarge them or mention 
  which band is top, middle, bottom. And mention the offsets added to increase 
  the visibility.

RESPONSE: This is now done

* the date of the last DLC is wrong (should be 07/05/2008)

RESPONSE: Corrected

* data of which band was used to derived the SFs?

RESPONSE: I band data was used to derive SF and this is now mentioned
          in the text too.

* in section 3.1.4, it is written that INOV time scales range from 0.1 to 5.3 
  hours, in the summary it is 0.6 to 5.3 hours

RESPONSE: Corrected

* the reference list is not in the correct alphabetical order

RESPONSE: Corrected

